Gaussian Processes for Demand Unconstraining

One of the key challenges in revenue management is unconstraining demand data. Existing state of the art single-class unconstraining methods make restrictive assumptions about the form of the underlying demand and can perform poorly when applied to data which breaks these assumptions. In this paper, we propose a novel unconstraining method that uses Gaussian process (GP) regression. We develop a novel GP model by constructing and implementing a new non-stationary covariance function for the GP which enables it to learn and extrapolate the underlying demand trend. We show that this method can cope with important features of realistic demand data, including nonlinear demand trends, variations in total demand, lengthy periods of constraining, non-exponential inter-arrival times, and discontinuities/changepoints in demand data. In all such circumstances, our results indicate that GPs outperform existing single-class unconstraining methods.

==> Figures/Exp2DataCub.eps_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Exp2DataCub.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{447bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75615211)%
    \put(0,0){\includegraphics[width=\unitlength]{Exp2DataCub.eps}}%
    \put(0.09284116,0.05995523){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lb]{\smash{-150-100-500}}}%
    \put(0.35570469,0.00894852){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lb]{\smash{Days to departure}}}%
    \put(0.09798657,0.09395971){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lb]{\smash{0\\ 10\\ 15\\ 20\\ 25\\ 30}}}%
    \put(0.06219239,0.26845635){\color[rgb]{0.14901961,0.14901961,0.14901961}\rotatebox{90}{\makebox(0,0)[lb]{\smash{Daily Bookings}}}}%
    \put(0.10013009,0.19521119){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{5}}}%
  \end{picture}%
\endgroup%


==> Figures/Exp2DataQuad.eps_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Exp2DataQuad.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{447.99998474bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75223219)%
    \put(0,0){\includegraphics[width=\unitlength]{Exp2DataQuad.eps}}%
    \put(0.09263393,0.05982145){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lb]{\smash{-150-100-500}}}%
    \put(0.35491072,0.00892859){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lb]{\smash{Days to departure}}}%
    \put(0.09776786,0.09375002){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lb]{\smash{0\\ 10\\ 15\\ 20}}}%
    \put(0.06205357,0.2667411){\color[rgb]{0.14901961,0.14901961,0.14901961}\rotatebox{90}{\makebox(0,0)[lb]{\smash{Daily Bookings}}}}%
    \put(0.09840381,0.24298858){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{5}}}%
  \end{picture}%
\endgroup%


==> Figures/Exp2Datalin.eps_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Exp2Datalin.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{447bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75167785)%
    \put(0,0){\includegraphics[width=\unitlength]{Exp2Datalin.eps}}%
    \put(0.09284116,0.05995526){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lb]{\smash{-150-100-500}}}%
    \put(0.35570469,0.00894855){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lb]{\smash{Days to departure}}}%
    \put(0.09798657,0.09395973){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lb]{\smash{0\\ 10\\ 15}}}%
    \put(0.06219239,0.26621923){\color[rgb]{0.14901961,0.14901961,0.14901961}\rotatebox{90}{\makebox(0,0)[lb]{\smash{Daily Bookings}}}}%
    \put(0.10192242,0.27073141){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.09949988,0.29229067){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{5}}}%
  \end{picture}%
\endgroup%


==> Figures/UnconstrainingSchematic1.eps_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'UnconstrainingSchematic1.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{432bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.66666667)%
    \put(0,0){\includegraphics[width=\unitlength]{UnconstrainingSchematic1.eps}}%
    \put(0.12940498,0.15999006){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{−140}}}%
    \put(0.20935635,0.15999006){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{−120}}}%
    \put(0.28930735,0.15999006){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{−100}}}%
    \put(0.3749793,0.15999006){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{−80}}}%
    \put(0.45493102,0.15999006){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{−60}}}%
    \put(0.53488274,0.15999006){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{−40}}}%
    \put(0.61483267,0.15999006){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{−20}}}%
    \put(0.7080404,0.15999006){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0\\ }}}%
    \put(0.11467528,0.18297422){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.1032325,0.25411224){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{20}}}%
    \put(0.1032325,0.32524971){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{40}}}%
    \put(0.1032325,0.39638809){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{60}}}%
    \put(0.1032325,0.46752466){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{80}}}%
    \put(0.09178954,0.53866304){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{100}}}%
    \put(0.08085275,0.28660917){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{}}}}%
    \put(0.33491309,0.46929471){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
  \end{picture}%
\endgroup%


==> Figures/examples/hello.tikz <==
\begin{tikzpicture}
\node[circle, draw=blue, dashed, thick, rotate=30, font=\Large] {Hello World!};
\end{tikzpicture}


==> Figures/tikz2pdf-master-2/examples/hello.tikz <==
\begin{tikzpicture}
\node[circle, draw=blue, dashed, thick, rotate=30, font=\Large] {Hello World!};
\end{tikzpicture}

